Characterisation of the Energy of Gaussian Beams on Lorentzian Manifolds - with Applications to Black Hole Spacetimes

It is known that using the Gaussian beam approximation one can show that there exist solutions of the wave equation on a general globally hyperbolic Lorentzian manifold whose energy is localised along a given null geodesic for a finite, but arbitrarily long time. In this paper, we show that the energy of such a localised solution is determined by the energy of the underlying null geodesic. This result opens the door to various applications of Gaussian beams on Lorentzian manifolds that do not admit a globally timelike Killing vector field. In particular we show that trapping in the exterior of Kerr or at the horizon of an extremal Reissner-Nordstr\"om black hole necessarily leads to a `loss of derivative' in a local energy decay statement. We also demonstrate the obstruction formed by the red-shift effect at the event horizon of a Schwarzschild black hole to scattering constructions from the future (where the red-shift turns into a blue-shift): we construct solutions to the backwards problem whose energies grow exponentially for a finite, but arbitrarily long time. Finally, we give a simple mathematical realisation of the heuristics for the blue-shift effect near the Cauchy horizon of sub-extremal and extremal black holes: we construct a sequence of solutions to the wave equation whose initial energies are uniformly bounded, whereas the energy near the Cauchy horizon goes to infinity.

==> subextremalRN.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'subextremalRN.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{397.58457031bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.1665886)%
    \put(0,0){\includegraphics[width=\unitlength]{subextremalRN.pdf}}%
    \put(0.81348285,0.59936823){\color[rgb]{0,0,0}\rotatebox{-46.55904601}{\makebox(0,0)[lb]{\smash{\(\mathcal{I}^+\)}}}}%
    \put(0.83124141,0.31114554){\color[rgb]{0,0,0}\rotatebox{41.19853497}{\makebox(0,0)[lb]{\smash{\(\mathcal{I}^-\)}}}}%
    \put(0.59094237,0.82086438){\color[rgb]{0,0,0}\rotatebox{-45.87849321}{\makebox(0,0)[lb]{\smash{\(\mathcal{CH}^+\)}}}}%
    \put(0.57088621,0.56539376){\color[rgb]{0,0,0}\rotatebox{43.50347509}{\makebox(0,0)[lb]{\smash{\(\mathcal{H}^+\)}}}}%
    \put(0.72997213,0.94202906){\color[rgb]{0,0,0}\rotatebox{-92.51717097}{\makebox(0,0)[lb]{\smash{\(r=0\)}}}}%
    \put(0.24359868,0.87493747){\color[rgb]{0,0,0}\rotatebox{90.6592305}{\makebox(0,0)[lb]{\smash{\(r=0\)}}}}%
    \put(0.33713507,0.6553299){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{I}}}%
    \put(0.01136411,0.74813678){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\(u=-\infty\)}}}%
    \put(0.79169914,0.70457435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\(u=+\infty\)}}}%
  \end{picture}%
\endgroup%

